High-Visibility Franson Interference Enabled by Passive Photonic Integrated Interferometers at Telecom Wavelengths

High-visibility Franson interference at telecom C-band wavelengths is achieved using a cascaded periodically poled lithium niobate (PPLN) waveguide photon-pair source combined with fully passive, path-imbalanced Mach-Zehnder interferometers implemented on photonic integrated circuits (PICs). The interferometers require neither on-chip phase shifters nor active stabilization; instead, the phase is scanned via thermal tuning of the chip. By employing a narrow-linewidth continuous-wave (CW) pump and dense wavelength-division multiplexing (DWDM) filtering, energy-time entangled photon pairs with high spectral indistinguishability are generated. We achieve a 4.8% heralding efficiency and a two-photon interference visibility of 97.1% from sinusoidal fringe fitting (raw visibility 95.2% and background-corrected visibility 95.6%), alongside a coincidence-to-accidental ratio (CAR) exceeding 1000 at only 1.7 mW of pump power. These results represent one of the highest Franson-interference visibilities reported for a PIC-based analyzer within a compact, fiber-integrated platform.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

